Bus Fleet Electrification Under Capital Cost and Scheduling Constraints: A Five-Agency Case Study

As transit agencies consider bus fleet electrification, understanding the efficiency and cost of replacing diesel buses (DBs) with battery electric buses (BEBs) is critical. To evaluate this, this study applies a mixed-fleet optimization model, integrating scheduling, charging, and fleet composition decisions, across five agencies: Santa Monica's Big Blue Bus (BBB), the Chicago Transit Authority (CTA), Knoxville Area Transit (KAT), the Metropolitan Atlanta Rapid Transit Authority (MARTA), and Manhattan's Metropolitan Transportation Authority (MTA) bus service. By calculating electric fleet share, the BEB/DB replacement ratio, transit-link density, and vehicle activity-time allocation, the study finds that while optimized fleets remain majority-electric, vehicle substitution is rarely one-to-one. Average replacement ratios range from 1.101 for CTA to 1.245 for KAT, with higher transit-link density networks like CTA and MTA requiring fewer replacement buses per diesel bus displaced than lower-density networks like MARTA and KAT. While these relationships are descriptive rather than causal, non-revenue vehicle activity may help explain the differences. By shifting the focus from simple electric fleet share to diesel replacement efficiency, this multi-agency comparison demonstrates that transit agencies should use the replacement ratio to accurately forecast additional fleet capacity requirements and avoid the costly assumption of strict one-to-one vehicle substitution.

==> cost_ratios/tikz_data/cost_ratio_bbb.csv <==
ratio,cost_change,electrification
1.0,0.0,99.34640522875816
1.04,1.352362292380967,96.68874172185431
1.08,2.647635842507151,93.95973154362416
1.12,3.8710501302430655,90.47619047619048
1.16,5.060574170019386,88.35616438356165
1.2,6.167614804045496,82.63888888888889
1.24,7.226115902246653,80.55555555555556
1.28,8.253315760871182,77.77777777777779
1.32,9.243785738748626,75.0
1.36,10.1868375792993,68.75
1.4,11.044193358942843,63.19444444444444


==> cost_ratios/tikz_data/cost_ratio_cta.csv <==
ratio,cost_change,electrification
1.0,0.0,91.51053864168618
1.04,1.1352597392901942,90.21803182086036
1.08,2.244605645905819,88.5459940652819
1.12,3.3190020174233315,85.68004793289394
1.16,4.350890023431996,82.94153104279687
1.2,5.345683278384096,80.89480048367594
1.24,6.31093681366261,78.15533980582524
1.28,7.237957029287141,73.21972002434572
1.32,8.083681756487879,68.78048780487805
1.36,8.8784545891968,62.41610738255034
1.4,9.58412426675785,55.27760829774253


==> cost_ratios/tikz_data/cost_ratio_kat.csv <==
ratio,cost_change,electrification
1.0,0.0,93.84615384615384
1.04,1.226929281535759,90.625
1.08,2.484468288870421,89.0625
1.12,3.722327402573415,87.5
1.16,5.196857795758401,87.6923076923077
1.2,6.08760954685494,77.77777777777779
1.24,7.491511426532632,76.5625
1.28,8.516243037336448,73.4375
1.32,9.06985973597964,68.25396825396825
1.36,9.99391072323838,66.66666666666666
1.4,11.451977370262684,67.1875


==> cost_ratios/tikz_data/cost_ratio_marta.csv <==
ratio,cost_change,electrification
1.0,0.0,91.81286549707602
1.04,1.1087006261272614,89.9803536345776
1.08,2.193323407836484,87.3015873015873
1.12,3.252295436397665,86.05577689243027
1.16,4.2784957592713,84.3687374749499
1.2,5.243780332170235,82.32931726907631
1.24,6.2555032375777895,79.95991983967936
1.28,7.169979310111168,76.90763052208835
1.32,8.109674049066221,72.14428857715431
1.36,8.97147416501179,68.7374749498998
1.4,9.7202110641917,63.65461847389559


==> cost_ratios/tikz_data/cost_ratio_mta.csv <==
ratio,cost_change,electrification
1.0,0.0,97.56795422031472
1.04,1.28687991839395,96.98275862068964
1.08,2.3426920331140195,95.65217391304348
1.12,3.516334193723151,93.86861313868611
1.16,4.981462733051119,92.45283018867924
1.2,6.05912304192056,92.45283018867924
1.24,7.071512675341192,87.95888399412628
1.28,8.178637484304845,85.69321533923303
1.32,9.294891195412909,82.42245199409159
1.36,10.127106636996093,76.19760479041916
1.4,11.014812676753245,74.2128935532234


==> cost_ratios/tikz_data/cost_ratio_pace.csv <==
ratio,cost_change,electrification
1.0,0.0,82.12703101920236
1.04,1.0519771898180013,79.49479940564636
1.08,2.0628968225632134,75.7847533632287
1.12,3.0264233663925046,72.71364317841079
1.16,3.9363068166344592,68.38124054462935
1.2,4.7963670525436966,65.80937972768533
1.24,5.623780739312009,62.727272727272734
1.28,6.382597370515497,57.42424242424242
1.32,7.078409068797649,52.57575757575758
1.36,7.706298899627442,46.96969696969697
1.4,8.278189501235172,41.51515151515152


==> density/network_density_summary.csv <==
Agency,Acronym,Area (sq mi),Total Link Miles,Network Density (mi / sq mi)
Santa Monica,BBB,48.08566792990943,473.31924100015544,9.843249795138012
Knoxville,KAT,63.07835421856404,354.7001998131719,5.62316826758272
Atlanta,MARTA,596.7781961429846,3320.135813884176,5.563433509036397
Manhattan,MTA,21.98928875158256,752.2244830878126,34.20867730583943
Chicago-CTA,CTA,332.96500252176725,11202.312995306147,33.64411547899485
Chicago-PACE,PACE,2464.9841234940322,9462.904955962123,3.8389314015332374


==> replacement_ratio/tikz_data/replacement_ratio_wide.csv <==
ratio,BBB,CTA,PACE,KAT,MARTA,MTA
1.0,1.216,1.118,0.9267,1.22,1.2266,1.1799
1.04,1.2066,1.1118,0.9177,1.2083,1.2213,1.176
1.08,1.1966,1.1052,0.907,1.2128,1.2155,1.1681
1.12,1.1875,1.0966,0.8998,1.2174,1.2135,1.1627
1.16,1.1835,1.0921,0.8828,1.2391,1.2098,1.1731
1.2,1.1782,1.0905,0.8788,1.225,1.213,1.1731
1.24,1.1837,1.0888,0.8716,1.2564,1.2239,1.1676
1.28,1.1915,1.0907,0.8614,1.2703,1.2315,1.1667
1.32,1.2,1.0941,0.8505,1.2647,1.2544,1.1723
1.36,1.2222,1.1036,0.8356,1.2727,1.2704,1.1674
1.4,1.2466,1.1185,0.8179,1.303,1.2939,1.1702

